Counting Cohesive Subgraphs with Hereditary Properties

Counting small cohesive subgraphs in a graph is a fundamental operation with numerous applications in graph analysis. Previous studies on cohesive subgraph counting are mainly based on the clique model, which aim to count the number of $k$-cliques in a graph with a small $k$. However, the clique model often proves too restrictive for practical use. To address this issue, we investigate a new problem of counting cohesive subgraphs that adhere to the hereditary property. Here the hereditary property means that if a graph $G$ has a property $\mathcal{P}$, then any induced subgraph of $G$ also has a property $\mathcal{P}$. To count these hereditary cohesive subgraphs (\hcss), we propose a new listing-based framework called \hcslist, which employs a backtracking enumeration procedure to count all \hcss. A notable limitation of \hcslist is that it requires enumerating all \hcss, making it intractable for large and dense graphs due to the exponential growth in the number of \hcss with respect to graph size. To overcome this limitation, we propose a novel pivot-based framework called \hcspivot, which can count most \hcss in a combinatorial manner without explicitly listing them. Two additional noteworthy features of \hcspivot is its ability to (1) simultaneously count \hcss of any size and (2) simultaneously count \hcss for each vertex or each edge, while \hcslist is only capable of counting a specific size of \hcs and obtaining a total count of \hcss in a graph. We focus specifically on two \hcs: $s$-defective clique and $s$-plex, with several non-trivial pruning techniques to enhance the efficiency. We conduct extensive experiments on 8 large real-world graphs, and the results demonstrate the high efficiency and effectiveness of our solutions.

==> graphs/example/tmp.txt <==
python3 python/sampleNodes.py data/Wiki-Vote.txt 0.95 > data/sampled/wik95.txt
python3 python/randomGraphGe.py data/sampled/wik95.txt > data/randomGraphs/wik95.txt
bin/sdcc noUVM -f_txt data/sampled/wik95.txt -s 1 -q 5 > logs/rangeQ/wik95_sdcc
bin/sdcc noUVM -f_txt data/randomGraphs/wik95.txt -s 1 -q 5 > logs/random/wik95_sdcc
python python/profile.py logs/rangeQ/wik95_sdcc logs/random/wik95_sdcc

==> graphs/profile/colors.txt <==
    maroon	#800000	(128,0,0)
 	dark red	#8B0000	(139,0,0)
 	brown	#A52A2A	(165,42,42)
 	firebrick	#B22222	(178,34,34)
 	crimson	#DC143C	(220,20,60)
 	red	#FF0000	(255,0,0)
 	tomato	#FF6347	(255,99,71)
 	coral	#FF7F50	(255,127,80)
 	indian red	#CD5C5C	(205,92,92)
 	light coral	#F08080	(240,128,128)
 	dark salmon	#E9967A	(233,150,122)
 	salmon	#FA8072	(250,128,114)
 	light salmon	#FFA07A	(255,160,122)
 	orange red	#FF4500	(255,69,0)
 	dark orange	#FF8C00	(255,140,0)
 	orange	#FFA500	(255,165,0)
 	gold	#FFD700	(255,215,0)
 	dark golden rod	#B8860B	(184,134,11)
 	golden rod	#DAA520	(218,165,32)
 	pale golden rod	#EEE8AA	(238,232,170)
 	dark khaki	#BDB76B	(189,183,107)
 	khaki	#F0E68C	(240,230,140)
 	olive	#808000	(128,128,0)
 	yellow	#FFFF00	(255,255,0)
 	yellow green	#9ACD32	(154,205,50)
 	dark olive green	#556B2F	(85,107,47)
 	olive drab	#6B8E23	(107,142,35)
 	lawn green	#7CFC00	(124,252,0)
 	chartreuse	#7FFF00	(127,255,0)
 	green yellow	#ADFF2F	(173,255,47)
 	dark green	#006400	(0,100,0)
 	green	#008000	(0,128,0)
 	forest green	#228B22	(34,139,34)
 	lime	#00FF00	(0,255,0)
 	lime green	#32CD32	(50,205,50)
 	light green	#90EE90	(144,238,144)
 	pale green	#98FB98	(152,251,152)
 	dark sea green	#8FBC8F	(143,188,143)
 	medium spring green	#00FA9A	(0,250,154)
 	spring green	#00FF7F	(0,255,127)
 	sea green	#2E8B57	(46,139,87)
 	medium aqua marine	#66CDAA	(102,205,170)
 	medium sea green	#3CB371	(60,179,113)
 	light sea green	#20B2AA	(32,178,170)
 	dark slate gray	#2F4F4F	(47,79,79)
 	teal	#008080	(0,128,128)
 	dark cyan	#008B8B	(0,139,139)
 	aqua	#00FFFF	(0,255,255)
 	cyan	#00FFFF	(0,255,255)
 	light cyan	#E0FFFF	(224,255,255)
 	dark turquoise	#00CED1	(0,206,209)
 	turquoise	#40E0D0	(64,224,208)
 	medium turquoise	#48D1CC	(72,209,204)
 	pale turquoise	#AFEEEE	(175,238,238)
 	aqua marine	#7FFFD4	(127,255,212)
 	powder blue	#B0E0E6	(176,224,230)
 	cadet blue	#5F9EA0	(95,158,160)
 	steel blue	#4682B4	(70,130,180)
 	corn flower blue	#6495ED	(100,149,237)
 	deep sky blue	#00BFFF	(0,191,255)
 	dodger blue	#1E90FF	(30,144,255)
 	light blue	#ADD8E6	(173,216,230)
 	sky blue	#87CEEB	(135,206,235)
 	light sky blue	#87CEFA	(135,206,250)
 	midnight blue	#191970	(25,25,112)
 	navy	#000080	(0,0,128)
 	dark blue	#00008B	(0,0,139)
 	medium blue	#0000CD	(0,0,205)
 	blue	#0000FF	(0,0,255)
 	royal blue	#4169E1	(65,105,225)
 	blue violet	#8A2BE2	(138,43,226)
 	indigo	#4B0082	(75,0,130)
 	dark slate blue	#483D8B	(72,61,139)
 	slate blue	#6A5ACD	(106,90,205)
 	medium slate blue	#7B68EE	(123,104,238)
 	medium purple	#9370DB	(147,112,219)
 	dark magenta	#8B008B	(139,0,139)
 	dark violet	#9400D3	(148,0,211)
 	dark orchid	#9932CC	(153,50,204)
 	medium orchid	#BA55D3	(186,85,211)
 	purple	#800080	(128,0,128)
 	thistle	#D8BFD8	(216,191,216)
 	plum	#DDA0DD	(221,160,221)
 	violet	#EE82EE	(238,130,238)
 	magenta / fuchsia	#FF00FF	(255,0,255)
 	orchid	#DA70D6	(218,112,214)
 	medium violet red	#C71585	(199,21,133)
 	pale violet red	#DB7093	(219,112,147)
 	deep pink	#FF1493	(255,20,147)
 	hot pink	#FF69B4	(255,105,180)
 	light pink	#FFB6C1	(255,182,193)
 	pink	#FFC0CB	(255,192,203)
 	antique white	#FAEBD7	(250,235,215)
 	beige	#F5F5DC	(245,245,220)
 	bisque	#FFE4C4	(255,228,196)
 	blanched almond	#FFEBCD	(255,235,205)
 	wheat	#F5DEB3	(245,222,179)
 	corn silk	#FFF8DC	(255,248,220)
 	lemon chiffon	#FFFACD	(255,250,205)
 	light golden rod yellow	#FAFAD2	(250,250,210)
 	light yellow	#FFFFE0	(255,255,224)
 	saddle brown	#8B4513	(139,69,19)
 	sienna	#A0522D	(160,82,45)
 	chocolate	#D2691E	(210,105,30)
 	peru	#CD853F	(205,133,63)
 	sandy brown	#F4A460	(244,164,96)
 	burly wood	#DEB887	(222,184,135)
 	tan	#D2B48C	(210,180,140)
 	rosy brown	#BC8F8F	(188,143,143)
 	moccasin	#FFE4B5	(255,228,181)
 	navajo white	#FFDEAD	(255,222,173)
 	peach puff	#FFDAB9	(255,218,185)
 	misty rose	#FFE4E1	(255,228,225)
 	lavender blush	#FFF0F5	(255,240,245)
 	linen	#FAF0E6	(250,240,230)
 	old lace	#FDF5E6	(253,245,230)
 	papaya whip	#FFEFD5	(255,239,213)
 	sea shell	#FFF5EE	(255,245,238)
 	mint cream	#F5FFFA	(245,255,250)
 	slate gray	#708090	(112,128,144)
 	light slate gray	#778899	(119,136,153)
 	light steel blue	#B0C4DE	(176,196,222)
 	lavender	#E6E6FA	(230,230,250)
 	floral white	#FFFAF0	(255,250,240)
 	alice blue	#F0F8FF	(240,248,255)
 	ghost white	#F8F8FF	(248,248,255)
 	honeydew	#F0FFF0	(240,255,240)
 	ivory	#FFFFF0	(255,255,240)
 	azure	#F0FFFF	(240,255,255)
 	snow	#FFFAFA	(255,250,250)
 	black	#000000	(0,0,0)
 	dim gray / dim grey	#696969	(105,105,105)
 	gray / grey	#808080	(128,128,128)
 	dark gray / dark grey	#A9A9A9	(169,169,169)
 	silver	#C0C0C0	(192,192,192)
 	light gray / light grey	#D3D3D3	(211,211,211)
 	gainsboro	#DCDCDC	(220,220,220)
 	white smoke	#F5F5F5	(245,245,245)
 	white	#FFFFFF	(255,255,255)
